PSR J1709-4429's Proper Motion and its Relationship to SNR G343.1-2.3

We have obtained a deep 670 ks CXO ACIS image of the remarkable pulsar wind nebula (PWN) of PSR J1709-4429, in 4 epochs during 2018-2019. Comparison with an archival 2004 data set provides a pulsar proper motion mu = 13 \pm 3 mas/yr at a PA of 86 \pm 9 degree (1 sigma combined statistical and systematic uncertainties), precluding birth near the center of SNR G343.1-2.3. At the pulsar's characteristic age of 17 kyr, the association can be preserved through a combination of progenitor wind, birth kick and PWN outflow. Associated TeV emission may, however, indicate explosion in an earlier supernova. Inter-epoch comparison of the X-ray images shows that the PWN is dynamic, but we are unable to conclusively measure flow speeds from blob motion. The pulsar has generated a radio/X-ray wind bubble, and we argue that the PWN's long narrow jets are swept back by shocked pulsar wind venting from this cavity. These jets may trace the polar magnetic field lines of the PWN flow, an interesting challenge for numerical modeling.

==> referee.txt <==
We would like to thank the referee for their comments on this work. We have addressed each of the comments, as detailed below:


I have a few comments and questions, primarily associated with the proper motion measurement and methodology used. While the figure of merit technique has been demonstrated to make possible displacement measurements less than an ACIS pixel (0.496 arcsec), this paper represents the hardest this particular technique has been pushed, and therefore it needs to be applied exceedingly carefully. Previously published displacement measurements using this technique were 0.3-0.45 arcsec, a large fraction of an ACIS pixel. Here the displacement is 0.2 arcsec, less than half of one, and no declination shift was detected. The individual measurements have only 3-4 sigma significance. What makes this highly precise measurement possible? Number of counts in the image?

At this level, numerous unaccounted systematics could affect the measurements. The authors chose to disregard the observed pileup; have they performed simulations to demonstrate that doing so does not introduce an artifact? Compounding the pileup is the off-axis location of the source; under these circumstances how accurate does the modeling reproduce the source centroid? How accurately does marx model the psf; for that matter, is the actual psf known accurately at the fraction of an arc second level?

In the end, ironically, none of this matters: the result stands even if the measurement is treated as an upper limit, or if an upper limit was found that is consistent with measurements made previously by use of this method (about 50% larger than the current measurement).

Nevertheless, the accuracy to which the results are stated is a bit distracting - they are really worthy of only a single significant digit.

---------

In response to the referees comments we have carried out a few additional checks to verify the accuracy of our results. Although Marx is not perfect and makes certain simplifications about the Chandra optics, sources that are not too far off-axis (as is the case for the sources in our analysis) can be simulated with a high degree of accuracy. For the registration sources, we have compared the encircled count profiles between the data and the simulations to verify that they match closely.

For the pulsar PSFs, we have done the same, while also adding a Gaussian-shaped background to simulate the contribution from the PWN. This does not make an appreciable difference in the final results, given that we already chose a small aperture to construct the pulsar Figures of Merit in order to exclude the contaminating PWN as much as possible.
We have also investigated how pileup affects the pulsar position locations, by folding the pulsar PSF simulations through the tool marxpileup. As one would expect, the count-rates are suppressed by a few % in the central few pixels. If we re-calculate the pulsar positions using the piled PSF, we find that the numbers change by about 0.3 sigma for each frame. We could not detect a systematic shift between using the piled and the unpiled PSF simulations. None of the (fainter) comparison stars are affected by pie-up, of course. We have added a few sentences to the paragraph about pileup on page 5 to clarify this.

The high number of counts from the set of comparison stars and the ability to accurately model the Chandra PSF at the sub-arcsecond level with Marx is what makes this precise measurement possible - the fact that the proper motions for each of the 3 frames are all within 1 sigma of each other, is an encouraging sign that our analysis is sound. Nevertheless, we understand the referee's concerns and we agree that detecting frame shifts down to a milliarcsecond (as previously listed in Table 2) was probably a bit too optimistic given the systematic and statistical uncertainties involved. We have therefore reduced the entries by one digit in Table 2 for the frame shifts and the resulting proper motion. We worry that this loses 1/3 -- 1/2 of a digit of information (e.g. 1.0 mas is different to 1.4 mas) and hampers consistent rounding. But the Referee is correct that these extra digits are not meaningful in the final result. We have thus pruned throughout for consistency.


Some additional comments and questions, ordered by appearance in the manuscript:

Section 3.1 (page 4): Please provide a figure showing the locations of the 14 registration sources. Is there any difference in the result between using all 14 and just the nine without proper motion?

--------------------------------

None of the figures that are already in the paper are very suitable for displaying the registration sources, and in our view their locations are not important enough to the results of our analysis to merit adding a new figure to the text. We have added a sentence to section 3.1, paragraph 1 which gives a brief description of how far the registration sources are away from the PSR. 

We re-calculated the pulsar proper motion using only the 9 sources for which Gaia detects no proper motion. Unfortunately, the sources with a proper motion are also the brightest ones, so the statistical error on the frame shift more than doubles for some frames. The results do move around a bit but are consistent within 1 sigma, mu_ra = 9 p/m 4 mas/yr and mu_dec = 2 pm 4 mas/yr. The proper motions measured by Gaia have very small error bars of order a few %, so we think that the registration source proper motions shouldn't influence our results significantly and that the discrepancy is primarily caused by count statistics.



(page 4) How can a spectral model be fit to a source with 10 counts? Typically, 100-200 are needed to discriminate between a thermal and a non-thermal spectrum, much less obtain meaningful parameter constraints. While not stated here, was the methodology to assume that the sources with proper motion were thermal and those without non-thermal? In the end, did it matter what spectral model was used? Does wavedetect really allow location of sources with such small numbers of counts to 60 mas (approximately the bin size used)?
--------
The number of 10 counts refers to the number of source counts in a single frame  - spectral models were fit to the spectra extracted from a source in all frames listed in Table 1 (making one combined ACIS-I and one ACIS-S spectrum for each source). Therefore, even the faintest sources have enough counts to at least fit a single component spectral model. We have added a sentence in the text to clarify this.

We did not attempt to discriminate between thermal and non-thermal models. Instead we assumed that sources with proper motion are thermal and sources without proper motion are non-thermal. The referee is correct that we are ultimately not interested in the spectral model or the parameters from the fits to the reference sources. What matters is that whatever model we choose follows the actual spectral shape adequately within our chosen energy range.

We ran wavdetect on each observation binned at ACIS pixel resolution - it does manage to find the 14 reference sources in all cases, except the 3 sources in ObsID 21109 which are not in the field of view. We note that the wavdetect source positions serve just as an initial estimate. The reference position of each source was verified by calculating the offset between the PSF and the data through the FoM in the reference frame. If the PSF is simulated at the same position as the source, this offset should be zero. But for some of the fainter and more off-axis sources, we found a remaining offset. In these cases we updated the reference positions from the initial guess made with wavdetect and re-simulated the sources at the positions we found with the source FoM. 


Section 4:
Are the uncertainties on the spectral parameters one sigma or 90 percent confidence? (The X-ray spectral fitting convention is 90 percent.)
-------------
The uncertainties in Table 3 previously were 1 sigma - we have changed them to 90% confidence intervals, and we have also added a 90% confidence interval to the 0.5-7 keV flux. For clarity we note where astrometric errors are quoted in sigma.


(page 6) The spectrum on the eastern side is characterized as "quite hard." While this might be the case in this PWN, it is not an unusually hard spectrum for central regions of PWNe in general.
-----------
We have changed this to say that it is harder than the rest of the PWN


(page 7) Do the spectral results change appreciably if the background is modeled instead of subtracted?
-------------
We have checked this for the regions 3 and 4 (modeling the background as ABS * PL) and found no difference in results. In general, we were worried that for the fainter background regions, the background spectra might have a large amount of instrumental and sky background counts in them, which would make it more difficult to model them accurately. Therefore, in our analysis we opted to simply subtract off the background from the source spectra.

(page 7) Does allowing the column density to be a free parameter change the other fit parameter values? The claimed variation of photon index between ACIS-I and ACIS-S is marginal, just barely outside the uncertainty range.
-------------
The photon index is particularly sensitive to the nH column density, but changing nH would not affect the relative values of the photon indices in the ACIS-I vs ACIS-S spectra in one region. Although the difference is indeed barely significant (1.33 is right at the 90% confidence interval of 1.55 pm 0.22), we felt it was worth pointing out as it is the only region that showed this variation. There is also a plausible explanation for the difference, as visual comparison of the region between different epochs shows blobs of material (presumably associated with the jets) moving in and out of the region.

Allowing the column density to be a free parameter does allow low significance shifts in both NH and the photon indices. However it does not affect relative values of the photon index between regions (e.g. independent of N_H, region 3 will still have a harder spectrum than region 4). We have done a simultaneous fit of all regions in order to fit for N_H, and we find a slightly higher value of N_H than we have adopted in the paper: 6 x 10^21 cm^-2. This would increase the photon indexes in Table 3 by about 0.10. However, earlier observations with XMM (McGowan et al 2004) found values of N_H around 5 x 10^21 cm^-2. Because absorption primarily affects <2 keV photons, and because the low-energy response of ACIS has deteriorated significantly over the years, we feel that this XMM measurement of N_H is probably more reliable. Additionally, Romani et al. 2005 found that at N_H = 6 x 10^21 cm^-2, the blackbody radius of the neutron star is 27.4 d_3 km, difficult to reconcile with typical neutron star radii of around 10 km , unless we have significantly overestimated the distance to J1709. This is why we chose to follow Romani et al. 2005 and adopt N_H=5 x 10^21 cm^-2.

(page 7) Table 3 would benefit from the inclusion of the number of counts in each spectrum.
-------------
We have extended Table 3 to include the number of counts in each spectrum.

Section 6: It is unclear why progenitor motion is required in order for the pulsar to be associated with the SNR. The explosion could just as easily have taken place in an inhomogeneous medium formed by prior explosions and/or strong winds.
--------------
We agree that this scenario can't be ruled out completely. However, our proper motion measurement, the diffuse X-ray emission trailing J1709, and the TeV emission overlapping the X-ray trail all point towards the birthplace of the PSR being far away from the SNR arc. Without progenitor motion, the inhomogeneity in the medium would have to be extreme to plausibly explain the SNR + PSR geometry. 

(page 9, upper right) The rationale behind the statement, "Although such densities...the temperature is generally too high...", is unclear.
---------------
If we interpret the bubble around J1709 as a bow shock, we find that a low-density medium is required to explain the ~90" standoff distance between the PSR and the apex of the bow shock. Such low densities can occur in stellar-wind bubbles. However, stellar-wind bubbles typically have temperatures of 10^6-10^7 K and have long radiative cooling times. At such high temperatures, the sound speed necessary to create a shock in the first place is too high for J1709 to be supersonic. Therefore we find this scenario to be implausible.


